Two-side a posteriori error estimates for the DWR method

In this work, we derive two-sided a posteriori error estimates for the dual-weighted residual (DWR) method. We consider both single and multiple goal functionals. Using a saturation assumption, we derive lower bounds yielding the efficiency of the error estimator. These results hold true for both nonlinear partial differential equations and nonlinear functionals of interest. Furthermore, the DWR method employed in this work accounts for balancing the discretization error with the nonlinear iteration error. We also perform careful studies of the remainder term that is usually neglected. Based on these theoretical investigations, several algorithms are designed. Our theoretical findings and algorithmic developments are substantiated with some numerical tests.

==> Data/multigoal/EstimateswoRemainder/data.csv <==
Refinementstep,DOFS_primal,Ieff,IeffRL,Ieff_primal,Ieff_adjoint,Exact_Error,ErrorTotalEstimation,Estimated_Error
0,117,0.5614446,0.5807887,0.4552709,0.6676183,0.7433459,0.4317269,0.4173475
1,155,0.6247037,0.583745,0.3246724,0.924735,0.3143388,0.1834937,0.1963686
2,199,0.5518565,0.5134479,0.2480093,0.8557037,0.2337115,0.1199987,0.1289752
3,264,0.7423169,0.8587365,0.3265888,1.158045,0.2062408,0.1771065,0.153096
4,343,0.8246425,0.7836297,0.3347437,1.314541,0.07532253,0.05902497,0.06211416
5,459,0.8852845,0.9161256,0.4278904,1.342679,0.05469449,0.05010702,0.04842018
6,586,0.9360996,0.900147,0.2819824,1.590217,0.05035764,0.04532928,0.04713976
7,738,1.017608,1.050784,0.1212489,1.913967,0.02253598,0.02368046,0.0229328
8,971,0.8328271,0.8197968,0.08280546,1.582849,0.02086016,0.01710109,0.01737291
9,1279,0.8937825,0.8661646,0.16452,1.623045,0.01746568,0.01512815,0.01561052
10,1625,1.018316,1.016498,0.4504923,1.586139,0.01578868,0.01604916,0.01607787
11,2079,0.8993239,0.8753423,0.2137225,1.584925,0.01230178,0.01076827,0.01106329
12,2694,0.9300857,0.9084409,0.2339099,1.626262,0.007112472,0.00646126,0.006615209
13,3478,1.058897,1.031049,0.4771997,1.640595,0.005593074,0.005766733,0.005922492
14,4476,0.941128,0.9396694,0.3824819,1.499774,0.006537753,0.006143326,0.006152862
15,5856,0.96813,0.9454883,0.3303223,1.605938,0.003262142,0.003084317,0.003158177
16,7539,1.018496,1.008474,0.3824377,1.654555,0.002474261,0.002495229,0.002520026
17,9750,0.9768695,0.9689041,0.3419013,1.611838,0.002328354,0.002255952,0.002274498
18,12428,1.078591,1.070693,0.3095692,1.847612,0.001247795,0.001336005,0.00134586
19,16056,1.003866,0.982722,0.3872147,1.620518,0.001404376,0.001380111,0.001409806
20,20957,0.9811839,0.9822227,0.9798639,0.9825038,0.0006928684,0.0006805511,0.0006798313
21,26882,1.09981,1.080347,0.4220357,1.777585,0.0006367929,0.0006879573,0.0007003514
22,35006,1.010455,1.012673,0.3847922,1.636118,0.0006381989,0.0006462866,0.0006448714
23,45011,1.161119,1.182909,0.2056154,2.116623,0.0002599582,0.0003075068,0.0003018425
24,58168,1.061601,1.056372,0.4431375,1.680065,0.0003411302,0.0003603603,0.0003621442
25,75375,1.074072,1.081381,1.038351,1.109792,0.000171779,0.0001857585,0.000184503
26,96987,1.284184,1.273483,0.5061134,2.062254,0.0001465855,0.0001866741,0.0001882427
27,127323,1.146174,1.141117,0.4517425,1.840605,0.000149773,0.0001709086,0.0001716659
28,163634,1.84109,1.850334,0.2402587,3.441921,4.575528e-05,8.466256e-05,8.423958e-05
29,211081,1.376329,1.376485,0.540413,2.212246,6.069091e-05,8.354011e-05,8.353069e-05
30,272720,1.589744,1.599078,0.6007825,2.578706,3.836363e-05,6.134643e-05,6.098836e-05
31,353442,6.524045,6.547672,2.069513,10.97858,6.853895e-06,4.487706e-05,4.471512e-05


==> Data/multigoal/EstimateswoRemainder/data_reduced.csv <==
Refinementstep,DOFS_primal,Ieff,IeffRL,Ieff_primal,Ieff_adjoint,Exact_Error,ErrorTotalEstimation,Estimated_Error
0,117,0.561,0.581,0.455,0.668,7.43E-01,4.32E-01,4.17E-01
1,155,0.625,0.584,0.325,0.925,3.14E-01,1.83E-01,1.96E-01
2,199,0.552,0.513,0.248,0.856,2.34E-01,1.20E-01,1.29E-01
3,264,0.742,0.859,0.327,1.158,2.06E-01,1.77E-01,1.53E-01
4,343,0.825,0.784,0.335,1.315,7.53E-02,5.90E-02,6.21E-02
5,459,0.885,0.916,0.428,1.343,5.47E-02,5.01E-02,4.84E-02
6,586,0.936,0.900,0.282,1.590,5.04E-02,4.53E-02,4.71E-02
7,738,1.018,1.051,0.121,1.914,2.25E-02,2.37E-02,2.29E-02
10,1625,1.018,1.016,0.450,1.586,1.58E-02,1.60E-02,1.61E-02
13,3478,1.059,1.031,0.477,1.641,5.59E-03,5.77E-03,5.92E-03
16,7539,1.018,1.008,0.382,1.655,2.47E-03,2.50E-03,2.52E-03
20,20957,0.981,0.982,0.980,0.983,6.93E-04,6.81E-04,6.80E-04
24,58168,1.062,1.056,0.443,1.680,3.41E-04,3.60E-04,3.62E-04
25,75375,1.074,1.081,1.038,1.110,1.72E-04,1.86E-04,1.85E-04
26,96987,1.284,1.273,0.506,2.062,1.47E-04,1.87E-04,1.88E-04

